The ELM Survey. III. A Successful Targeted Survey for Extremely Low Mass White Dwarfs

Extremely low mass (ELM) white dwarfs (WDs) with masses <0.25 Msun are rare objects that result from compact binary evolution. Here, we present a targeted spectroscopic survey of ELM WD candidates selected by color. The survey is 71% complete and has uncovered 18 new ELM WDs. Of the 7 ELM WDs with follow-up observations, 6 are short-period binaries and 4 have merger times less than 5 Gyr. The most intriguing object, J1741+6526, likely has either a pulsar companion or a massive WD companion making the system a possible supernova Type Ia or .Ia progenitor. The overall ELM Survey has now identified 19 double degenerate binaries with <10 Gyr merger times. The significant absence of short orbital period ELM WDs at cool temperatures suggests that common envelope evolution creates ELM WDs directly in short period systems. At least one-third of the merging systems are halo objects, thus ELM WD binaries continue to form and merge in both the disk and the halo.

==> tab4.dat <==
J0112+1835 & 5509.670281 & $  122.7 \pm 11.9 $ \\
\nodata    & 5509.848908 & $ -227.8 \pm  8.7 $ \\
\nodata    & 5510.819089 & $  127.3 \pm  9.5 $ \\
\nodata    & 5510.868786 & $ -128.1 \pm  4.6 $ \\
\nodata    & 5511.638476 & $ -402.8 \pm 13.6 $ \\
\nodata    & 5511.641092 & $ -403.9 \pm  9.5 $ \\
\nodata    & 5511.643013 & $ -412.2 \pm  6.8 $ \\
\nodata    & 5511.658591 & $ -322.9 \pm  5.5 $ \\
\nodata    & 5511.677699 & $ -111.4 \pm  8.8 $ \\
\nodata    & 5511.692883 & $   69.3 \pm  6.8 $ \\
\nodata    & 5512.802974 & $ -367.1 \pm  7.5 $ \\
\nodata    & 5512.854442 & $  -94.5 \pm  8.3 $ \\
\nodata    & 5513.829467 & $ -352.2 \pm  5.3 $ \\
\nodata    & 5513.865496 & $ -334.9 \pm  6.1 $ \\
\nodata    & 5513.880992 & $ -138.6 \pm  4.9 $ \\
\nodata    & 5531.666151 & $ -118.2 \pm  6.9 $ \\
\nodata    & 5531.716981 & $  122.9 \pm  4.0 $ \\
\nodata    & 5531.767290 & $ -390.1 \pm  5.8 $ \\
J0152+0749 & 5511.682048 & $  -48.8 \pm 11.2 $ \\
\nodata    & 5511.696990 & $ -104.0 \pm 13.7 $ \\
\nodata    & 5511.713841 & $ -136.0 \pm  9.8 $ \\
\nodata    & 5512.808270 & $  106.8 \pm  9.9 $ \\
\nodata    & 5512.859726 & $  228.3 \pm  8.1 $ \\
\nodata    & 5513.813521 & $  202.7 \pm  8.2 $ \\
\nodata    & 5513.870822 & $  206.3 \pm 11.2 $ \\
\nodata    & 5513.886354 & $  147.1 \pm 17.4 $ \\
\nodata    & 5531.672706 & $   60.4 \pm  8.9 $ \\
\nodata    & 5531.723397 & $ -143.7 \pm  7.2 $ \\
\nodata    & 5531.773440 & $ -201.0 \pm  9.1 $ \\
\nodata    & 5532.749209 & $ -185.3 \pm  9.9 $ \\
\nodata    & 5532.791139 & $  -69.0 \pm  9.9 $ \\
\nodata    & 5533.602682 & $   93.3 \pm  4.9 $ \\
\nodata    & 5533.698150 & $ -203.1 \pm  5.4 $ \\
\nodata    & 5533.767115 & $  -46.6 \pm 13.0 $ \\
J0900+0234 & 5623.807764 & $   61.9 \pm 12.3 $ \\
\nodata    & 5690.647412 & $  101.8 \pm 11.7 $ \\
\nodata    & 5690.650027 & $   77.8 \pm 11.1 $ \\
\nodata    & 5690.652631 & $   46.3 \pm  7.8 $ \\
\nodata    & 5690.657052 & $   18.3 \pm 16.0 $ \\
\nodata    & 5690.659667 & $   61.9 \pm 10.4 $ \\
\nodata    & 5690.662283 & $   71.9 \pm 13.9 $ \\
\nodata    & 5690.664921 & $   72.1 \pm 10.8 $ \\
\nodata    & 5690.667548 & $   49.0 \pm 13.2 $ \\
\nodata    & 5690.670164 & $  103.0 \pm 14.5 $ \\
J1443+1509 & 5740.734039 & $ -508.5 \pm 22.2 $ \\
\nodata    & 5740.744953 & $ -441.5 \pm 12.2 $ \\
\nodata    & 5740.750925 & $ -405.4 \pm 18.4 $ \\
\nodata    & 5740.767000 & $ -279.0 \pm 14.2 $ \\
\nodata    & 5740.786327 & $  -80.5 \pm 17.9 $ \\
\nodata    & 5742.647227 & $ -444.3 \pm 17.6 $ \\
\nodata    & 5742.653280 & $ -430.5 \pm 10.1 $ \\
\nodata    & 5742.733991 & $   87.5 \pm 28.4 $ \\
\nodata    & 5742.765065 & $  -21.0 \pm 15.8 $ \\
\nodata    & 5742.773004 & $ -124.1 \pm 24.0 $ \\
\nodata    & 5743.654996 & $   15.4 \pm 10.2 $ \\
\nodata    & 5743.660922 & $   53.6 \pm  8.8 $ \\
\nodata    & 5743.695282 & $  102.2 \pm  8.6 $ \\
\nodata    & 5743.701046 & $   93.2 \pm 10.5 $ \\
J1518+0658 & 5275.983138 & $  -60.6 \pm  6.2 $ \\
\nodata    & 5275.987976 & $  -54.5 \pm  7.3 $ \\
\nodata    & 5275.992791 & $  -54.0 \pm  7.0 $ \\
\nodata    & 5275.999088 & $  -49.0 \pm  5.6 $ \\
\nodata    & 5276.003903 & $  -34.6 \pm  6.3 $ \\
\nodata    & 5277.925636 & $   91.9 \pm  9.7 $ \\
\nodata    & 5277.930475 & $  110.6 \pm 14.8 $ \\
\nodata    & 5277.935278 & $  101.0 \pm 18.9 $ \\
\nodata    & 5278.018073 & $   68.3 \pm 16.4 $ \\
\nodata    & 5278.021742 & $  135.4 \pm 42.1 $ \\
\nodata    & 5278.025052 & $  111.6 \pm 36.1 $ \\
\nodata    & 5384.646621 & $   75.6 \pm 14.5 $ \\
\nodata    & 5384.655613 & $  142.8 \pm 27.7 $ \\
\nodata    & 5385.770053 & $   82.2 \pm 11.5 $ \\
\nodata    & 5624.032474 & $   91.9 \pm 14.3 $ \\
\nodata    & 5674.804930 & $  -80.3 \pm  5.2 $ \\
\nodata    & 5674.932791 & $ -233.4 \pm  8.1 $ \\
\nodata    & 5675.841189 & $   91.3 \pm  7.6 $ \\
\nodata    & 5675.898875 & $  111.8 \pm  8.4 $ \\
\nodata    & 5675.970381 & $   21.5 \pm  9.4 $ \\
\nodata    & 5676.835443 & $ -202.1 \pm  6.2 $ \\
\nodata    & 5676.927459 & $  -98.9 \pm 12.6 $ \\
\nodata    & 5740.780632 & $ -243.1 \pm 11.4 $ \\
\nodata    & 5740.809808 & $ -218.7 \pm 10.6 $ \\
\nodata    & 5742.715103 & $ -123.5 \pm 20.9 $ \\
\nodata    & 5742.722429 & $ -153.9 \pm 13.3 $ \\
\nodata    & 5742.781812 & $    6.2 \pm  9.5 $ \\
\nodata    & 5743.648301 & $  -73.7 \pm 14.3 $ \\
\nodata    & 5743.651402 & $  -51.4 \pm 13.1 $ \\
\nodata    & 5743.718018 & $ -170.5 \pm  9.8 $ \\
\nodata    & 5743.721166 & $ -132.4 \pm  8.9 $ \\
\nodata    & 5743.733734 & $ -178.1 \pm  6.4 $ \\
\nodata    & 5743.736871 & $ -182.8 \pm  9.9 $ \\
\nodata    & 5743.750261 & $ -217.4 \pm  9.1 $ \\
\nodata    & 5743.751835 & $ -177.6 \pm 13.9 $ \\
\nodata    & 5743.753432 & $ -236.1 \pm 12.3 $ \\
\nodata    & 5743.755006 & $ -224.7 \pm 11.3 $ \\
\nodata    & 5743.756603 & $ -233.0 \pm 10.0 $ \\
\nodata    & 5743.797167 & $ -250.4 \pm  9.5 $ \\
\nodata    & 5743.799089 & $ -234.3 \pm 11.4 $ \\
\nodata    & 5743.801033 & $ -230.9 \pm 10.4 $ \\
J1741+6526 & 5509.568439 & $  181.3 \pm 20.8 $ \\
\nodata    & 5509.583925 & $ -491.1 \pm 21.5 $ \\
\nodata    & 5509.598370 & $ -377.9 \pm 16.9 $ \\
\nodata    & 5509.612212 & $  207.4 \pm 24.6 $ \\
\nodata    & 5509.617166 & $  397.2 \pm 14.2 $ \\
\nodata    & 5513.568387 & $ -484.1 \pm 14.8 $ \\
\nodata    & 5513.576581 & $ -109.0 \pm 11.8 $ \\
\nodata    & 5513.581396 & $  107.2 \pm 11.7 $ \\
\nodata    & 5513.611882 & $ -250.6 \pm  9.3 $ \\
\nodata    & 5513.616674 & $ -442.1 \pm 10.4 $ \\
\nodata    & 5531.558931 & $  460.8 \pm 16.1 $ \\
\nodata    & 5531.580668 & $ -361.8 \pm 18.4 $ \\
\nodata    & 5531.585783 & $ -555.9 \pm 13.4 $ \\
\nodata    & 5531.591663 & $ -536.6 \pm 13.3 $ \\
\nodata    & 5532.561804 & $ -500.7 \pm  9.2 $ \\
\nodata    & 5532.581133 & $ -142.8 \pm 12.7 $ \\
\nodata    & 5533.563994 & $  100.6 \pm 15.6 $ \\
\nodata    & 5742.840125 & $ -510.7 \pm 14.7 $ \\
\nodata    & 5742.859419 & $  -94.8 \pm 13.3 $ \\
J1840+6423 & 5509.577194 & $ -317.9 \pm 15.0 $ \\
\nodata    & 5509.591731 & $ -251.4 \pm 18.3 $ \\
\nodata    & 5509.605713 & $ -204.2 \pm 13.6 $ \\
\nodata    & 5510.674050 & $   -4.1 \pm 14.0 $ \\
\nodata    & 5511.665662 & $ -317.2 \pm 13.7 $ \\
\nodata    & 5513.594895 & $ -369.4 \pm 16.4 $ \\
\nodata    & 5513.623089 & $ -241.2 \pm 11.8 $ \\
\nodata    & 5531.572918 & $ -393.2 \pm 10.8 $ \\
\nodata    & 5531.598832 & $ -326.0 \pm 13.7 $ \\
\nodata    & 5531.606819 & $ -247.2 \pm 13.3 $ \\
\nodata    & 5532.568940 & $ -195.2 \pm 13.8 $ \\
\nodata    & 5532.574704 & $ -174.5 \pm 13.0 $ \\
\nodata    & 5532.587563 & $  -72.1 \pm 14.2 $ \\
\nodata    & 5532.593315 & $   14.5 \pm 11.1 $ \\
\nodata    & 5532.613535 & $   79.0 \pm 13.6 $ \\
\nodata    & 5532.619276 & $  155.3 \pm 10.0 $ \\
\nodata    & 5532.625479 & $  127.1 \pm 11.3 $ \\
\nodata    & 5532.630294 & $  186.7 \pm 15.6 $ \\
\nodata    & 5533.556895 & $  100.8 \pm 12.7 $ \\
\nodata    & 5533.570957 & $  172.2 \pm 10.8 $ \\
\nodata    & 5533.612427 & $  123.8 \pm 13.6 $ \\
\nodata    & 5533.618191 & $  110.6 \pm 16.4 $ \\
\nodata    & 5741.942208 & $   79.2 \pm 13.6 $ \\
\nodata    & 5741.952926 & $   17.9 \pm 14.8 $ \\
\nodata    & 5742.846428 & $  163.7 \pm 22.9 $ \\
\nodata    & 5742.852817 & $  163.4 \pm 22.7 $ \\
\nodata    & 5742.865687 & $  146.8 \pm 16.5 $ \\
\nodata    & 5862.580456 & $  -39.0 \pm 13.0 $ \\
\nodata    & 5862.603049 & $  132.0 \pm 14.4 $ \\
\nodata    & 5863.583297 & $  258.1 \pm 18.5 $ \\
\nodata    & 5863.603019 & $  203.3 \pm 32.7 $ \\
\nodata    & 5864.573255 & $   63.8 \pm 11.3 $ \\
\nodata    & 5864.593336 & $ -107.4 \pm 13.3 $ \\
\nodata    & 5865.569590 & $ -318.3 \pm  9.4 $ \\
\nodata    & 5865.580482 & $ -332.7 \pm 13.5 $ \\
\nodata    & 5866.576227 & $ -229.3 \pm 13.1 $ \\
\nodata    & 5866.587430 & $ -158.5 \pm 13.9 $ \\

